A minimal approach to the scattering of physical massless bosons

Tree and loop level scattering amplitudes which involve physical massless bosons are derived directly from physical constraints such as locality, symmetry and unitarity, bypassing path integral constructions. Amplitudes can be projected onto a minimal basis of kinematic factors through linear algebra, by employing four dimensional spinor helicity methods or at its most general using projection techniques. The linear algebra analysis is closely related to amplitude relations, especially the Bern-Carrasco-Johansson relations for gluon amplitudes and the Kawai-Lewellen-Tye relations between gluons and graviton amplitudes. Projection techniques are known to reduce the computation of loop amplitudes with spinning particles to scalar integrals. Unitarity, locality and integration-by-parts identities can then be used to fix complete tree and loop amplitudes efficiently. The loop amplitudes follow algorithmically from the trees. A range of proof-of-concept examples is presented. These include the planar four point two-loop amplitude in pure Yang-Mills theory as well as a range of one loop amplitudes with internal and external scalars, gluons and gravitons. Several interesting features of the results are highlighted, such as the vanishing of certain basis coefficients for gluon and graviton amplitudes. Effective field theories are naturally and efficiently included into the framework. The presented methods appear most powerful in non-supersymmetric theories in cases with relatively few legs, but with potentially many loops. For instance, iterated unitarity cuts of four point amplitudes for non-supersymmetric gauge and gravity theories can be computed by matrix multiplication, generalising the so-called rung-rule of maximally supersymmetric theories. The philosophy of the approach to kinematics also leads to a technique to control color quantum numbers of scattering amplitudes with matter.

==> Results/GluonsNonSymms.txt <==
{-8*(-2*s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] + 2*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] + 2*s1^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[p3, \[Xi]2R] + 4*s1*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[p3, \[Xi]2R] - 2*s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] + 2*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] + 2*s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] + 4*s1*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - s1^3*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 3*s1^2*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 2*s1*s2^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - s1^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 4*s1^2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 5*s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 2*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - s1^3*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] + s1^2*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] - s1^3*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] + s1*s2^2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] - 2*s1^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - 3*s1^2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] + 2*s1^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 3*s1^2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 2*s1^3*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] + s1^2*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] + 2*s1^3*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 5*s1^2*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 4*s1*s2^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s2^3*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 2*s1^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 3*s1^2*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1*s2^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + s1^2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] - s1*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] - s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + s1^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] - s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] + ss[p1, \[Xi]3R]*
    (4*s1^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
     8*s1*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
     s1^2*s2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
     3*s1*s2^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
     2*s2^3*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
     s1*(s1 + 2*s2)*ss[p2, \[Xi]4R]*(2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] - 
       s2*ss[\[Xi]1R, \[Xi]2R]) - 2*s1^2*s2*ss[p3, \[Xi]2R]*
      ss[\[Xi]1R, \[Xi]4R] - s1*s2^2*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] + 
     s1^2*s2*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] - 
     s1*s2^2*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
     ss[p2, \[Xi]1R]*(2*(2*s1^2 + s2^2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 
       2*(3*s1^2 + 4*s1*s2 + 2*s2^2)*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
       s2*(s1^2 - s2^2)*ss[\[Xi]2R, \[Xi]4R])) + 
   s1^3*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   3*s1^2*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   2*s1*s2^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   s1^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   2*s1^2*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
   ss[p1, \[Xi]2R]*(6*s1^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     4*s1*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     2*s2^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     4*s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 
     8*s1*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 
     6*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
     s1^2*s2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s1*s2^2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
     s1^2*s2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s2^3*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 2*s1^2*s2*ss[p2, \[Xi]3R]*
      ss[\[Xi]1R, \[Xi]4R] - 3*s1*s2^2*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] - 
     s2^3*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + s2*ss[p1, \[Xi]3R]*
      (2*(2*s1 + s2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
       4*s1*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 8*s2*ss[p3, \[Xi]1R]*
        ss[p3, \[Xi]4R] + 2*ss[p2, \[Xi]1R]*(2*(s1 - s2)*ss[p2, \[Xi]4R] + 
         (2*s1 + s2)*ss[p3, \[Xi]4R]) - 2*s1*s2*ss[\[Xi]1R, \[Xi]4R] - 
       s2^2*ss[\[Xi]1R, \[Xi]4R]) + s1^2*s2*ss[p3, \[Xi]1R]*
      ss[\[Xi]3R, \[Xi]4R] + 2*s1*s2^2*ss[p3, \[Xi]1R]*ss[\[Xi]3R, \[Xi]4R] + 
     (s1 + s2)*ss[p2, \[Xi]1R]*(2*(s1 - s2)*ss[p2, \[Xi]3R]*
        (2*ss[p2, \[Xi]4R] + ss[p3, \[Xi]4R]) + s2*(s1 + 2*s2)*
        ss[\[Xi]3R, \[Xi]4R]))), 
 -4*(-2*s1^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] - 2*s1^2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 2*s1*s2^2*ss[p2, \[Xi]1R]*
    ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 
   2*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] - 
   2*s1^3*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] - 
   4*s1^2*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[p3, \[Xi]2R] - 2*s1^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - 2*s1^2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 2*s1*s2^2*ss[p2, \[Xi]1R]*
    ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
   2*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
   2*s1^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
   4*s1^2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] + s1^4*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + 3*s1^3*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + 2*s1^2*s2^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + s1^4*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + 4*s1^3*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + 5*s1^2*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + 2*s1*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - s1^4*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] + s1^2*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] - s1^4*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] - s1^3*s2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] + s1^2*s2^2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] + s1*s2^3*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] + 2*s1^3*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] + 3*s1^2*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] + s1*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - 2*s1^3*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 3*s1^2*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - s1*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1^3*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] - s1^2*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1^3*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 5*s1^2*s2^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 4*s1*s2^3*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - s2^4*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1^3*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 3*s1^2*s2^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - s1*s2^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1^4*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + 2*s1^3*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] - 2*s1*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] - s2^4*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + s1^4*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] + s1^3*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] - s1^2*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] - s1*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] + ss[p1, \[Xi]3R]*
    (ss[p2, \[Xi]1R]*(2*s2*(-3*s1^2 - s1*s2 + s2^2)*ss[p2, \[Xi]4R]*
        ss[p3, \[Xi]2R] - 2*s1*(s1^2 + 5*s1*s2 + 3*s2^2)*ss[p3, \[Xi]2R]*
        ss[p3, \[Xi]4R] + (s1 - s2)*s2*(s1 + s2)^2*ss[\[Xi]2R, \[Xi]4R]) + 
     s1*(s1*(s1 + 2*s2)*ss[p2, \[Xi]4R]*(-2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] + 
         s2*ss[\[Xi]1R, \[Xi]2R]) + s2*((s1^2 + 3*s1*s2 + 2*s2^2)*
          ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + s2*(2*s1 + s2)*
          ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R]) - ss[p3, \[Xi]1R]*
        (4*s1*(s1 + 2*s2)*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
         s2*(-s1^2 + s2^2)*ss[\[Xi]2R, \[Xi]4R]))) - 
   s1^4*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
   3*s1^3*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
   2*s1^2*s2^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
   s1^4*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
   2*s1^3*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   ss[p1, \[Xi]2R]*(-2*s1^3*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     4*s1^2*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     8*s1*s2^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     2*s2^3*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     6*s1^2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 
     10*s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 
     2*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 
     s1^3*s2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
     s1*s2^3*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s1^3*s2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s1^2*s2^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
     s1*s2^3*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
     s2^4*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 2*s1^2*s2^2*ss[p2, \[Xi]3R]*
      ss[\[Xi]1R, \[Xi]4R] - 3*s1*s2^3*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] - 
     s2^4*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + s2*ss[p1, \[Xi]3R]*
      (2*s2*(2*s1 + s2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
       4*s1^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 8*s1*s2*ss[p3, \[Xi]1R]*
        ss[p3, \[Xi]4R] + ss[p2, \[Xi]1R]*(-4*(s1^2 - s2^2)*ss[p2, \[Xi]4R] + 
         2*s2*(2*s1 + s2)*ss[p3, \[Xi]4R]) - 2*s1*s2^2*ss[\[Xi]1R, \[Xi]4R] - 
       s2^3*ss[\[Xi]1R, \[Xi]4R]) + s1^3*s2*ss[p3, \[Xi]1R]*
      ss[\[Xi]3R, \[Xi]4R] + 2*s1^2*s2^2*ss[p3, \[Xi]1R]*
      ss[\[Xi]3R, \[Xi]4R] + (s1 + s2)*ss[p2, \[Xi]1R]*
      (-2*(s1^2 - s2^2)*ss[p2, \[Xi]3R]*(2*ss[p2, \[Xi]4R] + 
         ss[p3, \[Xi]4R]) + s1*s2*(s1 + 2*s2)*ss[\[Xi]3R, \[Xi]4R]))), 
 -4*(2*s1^3*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] - 2*s1*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 4*s1^4*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] + 8*s1^3*s2*ss[p2, \[Xi]3R]*
    ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] - 
   4*s1^4*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
   8*s1^3*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] + 8*s1*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 4*s2^4*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 2*s1^3*s2*ss[p2, \[Xi]3R]*
    ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
   6*s1^2*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] + 4*s1*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - s1^4*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 4*s1^3*s2^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 5*s1^2*s2^3*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 2*s1*s2^4*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - s1^4*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 5*s1^3*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 9*s1^2*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 7*s1*s2^4*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 2*s2^5*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + s1^4*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] - s1^3*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] + s1^4*s2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] - s1^2*s2^3*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] - 2*s1^5*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - 5*s1^4*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - 4*s1^3*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - s1^2*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] + 2*s1^5*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 5*s1^4*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 4*s1^3*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1^2*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 2*s1^5*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] + 3*s1^4*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] + s1^3*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] + 2*s1^5*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 7*s1^4*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 9*s1^3*s2^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 5*s1^2*s2^3*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1*s2^4*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 2*s1^5*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 5*s1^4*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 4*s1^3*s2^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1^2*s2^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - s1^4*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] - s1^3*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + s1^2*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + s1*s2^4*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] - s1^4*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] + s1^2*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] + ss[p1, \[Xi]3R]*
    (4*s1^4*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
     10*s1^3*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
     6*s1^2*s2^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
     4*s1*s2^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
     s1^3*s2^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
     4*s1^2*s2^3*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
     5*s1*s2^4*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
     2*s2^5*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
     s1*(s1 + 2*s2)*ss[p2, \[Xi]4R]*(4*s1^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] - 
       s2^2*(s1 + s2)*ss[\[Xi]1R, \[Xi]2R]) - 2*s1^4*s2*ss[p3, \[Xi]2R]*
      ss[\[Xi]1R, \[Xi]4R] - 3*s1^3*s2^2*ss[p3, \[Xi]2R]*
      ss[\[Xi]1R, \[Xi]4R] - s1^2*s2^3*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] - 
     s1^3*s2^2*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
     s1^2*s2^3*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
     ss[p2, \[Xi]1R]*(2*s1*(2*s1^3 + 3*s1^2*s2 + 2*s1*s2^2 - s2^3)*
        ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + (s1 + s2)*
        (2*(2*s1^3 + 2*s1^2*s2 + 3*s1*s2^2 + 2*s2^3)*ss[p3, \[Xi]2R]*
          ss[p3, \[Xi]4R] + s1*s2^2*(-s1 + s2)*ss[\[Xi]2R, \[Xi]4R]))) + 
   s1^4*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   4*s1^3*s2^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   5*s1^2*s2^3*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   2*s1*s2^4*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   s1^4*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   3*s1^3*s2^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   2*s1^2*s2^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   ss[p1, \[Xi]2R]*(-4*s1^4*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] - 
     8*s1^3*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] - 
     10*s1^2*s2^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] - 
     2*s1*s2^3*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] - 
     4*s1^4*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
     10*s1^3*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
     10*s1^2*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
     8*s1*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
     4*s2^4*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
     s1^3*s2^2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s1^2*s2^3*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
     s1^3*s2^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s1*s2^4*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     2*s1^4*s2*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + 
     5*s1^3*s2^2*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + 
     4*s1^2*s2^3*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + 
     s1*s2^4*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + 
     s2*ss[p1, \[Xi]3R]*(-2*s1*(2*s1^2 + 3*s1*s2 + s2^2)*ss[p2, \[Xi]4R]*
        ss[p3, \[Xi]1R] - 4*s1^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
       10*s1^2*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 6*s1*s2^2*ss[p3, \[Xi]1R]*
        ss[p3, \[Xi]4R] - 4*s2^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
       2*ss[p2, \[Xi]1R]*((2*s1^3 + s1^2*s2 - s1*s2^2 - 2*s2^3)*
          ss[p2, \[Xi]4R] + s1*(2*s1^2 + 3*s1*s2 + s2^2)*ss[p3, \[Xi]4R]) + 
       2*s1^3*s2*ss[\[Xi]1R, \[Xi]4R] + 3*s1^2*s2^2*ss[\[Xi]1R, \[Xi]4R] + 
       s1*s2^3*ss[\[Xi]1R, \[Xi]4R]) - s1^3*s2^2*ss[p3, \[Xi]1R]*
      ss[\[Xi]3R, \[Xi]4R] - 3*s1^2*s2^3*ss[p3, \[Xi]1R]*
      ss[\[Xi]3R, \[Xi]4R] - 2*s1*s2^4*ss[p3, \[Xi]1R]*ss[\[Xi]3R, \[Xi]4R] - 
     (s1 + s2)*ss[p2, \[Xi]1R]*(2*(s1 - s2)*ss[p2, \[Xi]3R]*
        ((2*s1^2 + 3*s1*s2 + 2*s2^2)*ss[p2, \[Xi]4R] + 
         2*(s1 + s2)^2*ss[p3, \[Xi]4R]) + s2^2*(s1^2 + 3*s1*s2 + 2*s2^2)*
        ss[\[Xi]3R, \[Xi]4R])))}


==> Results/GluonsSymms.txt <==
{-16*(-4*ss[p1, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] + 
   4*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] + 
   4*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
   6*s2*ss[p1, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
   6*s1*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
   6*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   2*s1*ss[p1, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
   4*s1*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
   6*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   4*s1*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] - 
   2*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] + 
   6*s1*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
   6*s1*ss[p1, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] - 
   2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] - 
   6*s1*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]3R] - 
   2*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]3R] - 
   2*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   3*s1^2*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   3*s1*s2*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   s2^2*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   2*s1*ss[p1, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*s2*ss[p1, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   6*s1*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   s1^2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   s1*s2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   s2^2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   6*s1*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   s1^2*ss[\[Xi]1R, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   3*s1*s2*ss[\[Xi]1R, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   3*s2^2*ss[\[Xi]1R, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   ss[p2, \[Xi]1R]*(-2*s2*ss[p2, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
     6*s1*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 4*s2*ss[p3, \[Xi]4R]*
      ss[\[Xi]2R, \[Xi]3R] + 6*s2*ss[p1, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
     ss[p2, \[Xi]3R]*(4*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 
       4*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 6*(s1 + s2)*
        ss[\[Xi]2R, \[Xi]4R]) - 6*s1*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
     6*s2*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R]) - 
   2*ss[p1, \[Xi]2R]*(s1*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 3*s2*ss[p3, \[Xi]4R]*
      ss[\[Xi]1R, \[Xi]3R] + 3*s1*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + 
     3*s2*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + 
     ss[p1, \[Xi]3R]*(2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
       2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R] + 3*s2*ss[\[Xi]1R, \[Xi]4R]) - 
     3*s2*ss[p3, \[Xi]1R]*ss[\[Xi]3R, \[Xi]4R] + 
     ss[p2, \[Xi]1R]*(2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R] + 
       s1*ss[\[Xi]3R, \[Xi]4R]))), 
 -16*(2*s1*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] - 
   2*s2*ss[p1, \[Xi]2R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
   2*s1*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
   2*s1*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]3R] + 
   2*s1*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   2*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   s1^2*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   s1*s2*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   s1*s2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   2*ss[p1, \[Xi]3R]*(s2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
     s2*ss[p1, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] - s1*ss[p3, \[Xi]2R]*
      ss[\[Xi]1R, \[Xi]4R] - s2*ss[p2, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R]) - 
   2*ss[p2, \[Xi]3R]*((s1 + s2)*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
     (s1 + s2)*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
     s1*ss[p1, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] + s2*ss[p1, \[Xi]2R]*
      ss[\[Xi]1R, \[Xi]4R] - s1*ss[p2, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] - 
     s2*ss[p2, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] - s1*ss[p3, \[Xi]1R]*
      ss[\[Xi]2R, \[Xi]4R]) + 2*s2*ss[p1, \[Xi]2R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]3R, \[Xi]4R] - 2*s1*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] - 2*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] - 2*s1*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + s1*s2*ss[\[Xi]1R, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   s2^2*ss[\[Xi]1R, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R]), 
 4*(4*s1*ss[p1, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] + 
   4*s2*ss[p1, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] + 
   4*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] + 
   4*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
   2*s1^2*ss[p1, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   2*s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   2*s1^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] + 
   4*s1*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] + 
   2*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] - 
   2*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] - 
   2*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]3R] - 
   2*s2^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   s2^3*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   2*s2*ss[p2, \[Xi]1R]*(ss[p2, \[Xi]4R] + ss[p3, \[Xi]4R])*
    (-2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R] + s2*ss[\[Xi]2R, \[Xi]3R]) - 
   2*s1^2*ss[p1, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] - 
   4*s1*s2*ss[p1, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] - 
   2*s2^2*ss[p1, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] - 
   s1^3*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   3*s1^2*s2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   3*s1*s2^2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   s2^3*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   s1^3*ss[\[Xi]1R, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   2*ss[p1, \[Xi]2R]*(2*ss[p1, \[Xi]3R]*((s1 + s2)*ss[p2, \[Xi]4R]*
        ss[p3, \[Xi]1R] - s1*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]) + 
     (s1 + s2)^2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
     s1*ss[p2, \[Xi]1R]*(2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R] + 
       s1*ss[\[Xi]3R, \[Xi]4R]))), 
 8*(-2*s1*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] - 
   2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 
   2*s1*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
   s1^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   s1*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   2*s1*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
   s1^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] + 
   s1^2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
   s1*s2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
   s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] - 
   s1*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] - 
   s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   s1*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   s1^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]3R] - 
   s1^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   2*s1*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   s2^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   s1^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   s1*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*s1*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   s1*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   ss[p1, \[Xi]3R]*(s2*(s1*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
       (s1 + s2)*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
       s1*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R]) + s1*ss[p3, \[Xi]1R]*
      (2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + s2*ss[\[Xi]2R, \[Xi]4R]) + 
     ss[p2, \[Xi]1R]*(-2*(s1 + s2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 
       s2*(-2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + (s1 + s2)*
          ss[\[Xi]2R, \[Xi]4R]))) + s1^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + s1*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + s1^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + ss[p1, \[Xi]2R]*
    (-2*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     2*s1*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - 
     s1*s2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - s1*s2*ss[p3, \[Xi]4R]*
      ss[\[Xi]1R, \[Xi]3R] - s2^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s1*s2*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + s2^2*ss[p2, \[Xi]3R]*
      ss[\[Xi]1R, \[Xi]4R] + s2*ss[p1, \[Xi]3R]*
      (-2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] - 2*ss[p3, \[Xi]1R]*
        ss[p3, \[Xi]4R] - 2*ss[p2, \[Xi]1R]*(ss[p2, \[Xi]4R] + 
         ss[p3, \[Xi]4R]) + s2*ss[\[Xi]1R, \[Xi]4R]) - 
     s1*s2*ss[p3, \[Xi]1R]*ss[\[Xi]3R, \[Xi]4R] - (s1 + s2)*ss[p2, \[Xi]1R]*
      (2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R] + s2*ss[\[Xi]3R, \[Xi]4R]))), 
 -2*(4*s1*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 
   4*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 
   4*s1*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] - 
   4*s1*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
   4*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
   4*s1*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] - 
   2*s1^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
   2*s1*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
   2*s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
   2*s1*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] - 
   2*s1^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] - 
   2*s1*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]3R] - 
   2*s1^2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
   2*s1*s2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - 
   2*s1*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]3R] + 
   2*s1*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   2*s2^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   s1^2*s2*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   s1*s2^2*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] - 
   2*s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   4*s1*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   2*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   2*s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] - 
   2*s1*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   s1^2*s2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   s1*s2^2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] - 
   2*ss[p1, \[Xi]3R]*
    (s1*(ss[p2, \[Xi]4R]*(2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] + 
         s2*ss[\[Xi]1R, \[Xi]2R]) + ss[p3, \[Xi]2R]*
        (4*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] - s2*ss[\[Xi]1R, \[Xi]4R])) + 
     ss[p2, \[Xi]1R]*(-2*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] + 
       2*s1*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + s2*(s1 + s2)*
        ss[\[Xi]2R, \[Xi]4R])) - 2*s1^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] - 2*s1*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] - 2*s1^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + s1^2*s2*ss[\[Xi]1R, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + s1*s2^2*ss[\[Xi]1R, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + 2*ss[p1, \[Xi]2R]*
    (2*s1*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     2*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
     2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 
     2*(s1 + s2)*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*(2*ss[p2, \[Xi]4R] + 
       ss[p3, \[Xi]4R]) + s1*s2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s2^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] - s1*s2*ss[p2, \[Xi]3R]*
      ss[\[Xi]1R, \[Xi]4R] - s2^2*ss[p2, \[Xi]3R]*ss[\[Xi]1R, \[Xi]4R] + 
     s2*ss[p1, \[Xi]3R]*(2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
       4*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 2*ss[p2, \[Xi]1R]*
        (2*ss[p2, \[Xi]4R] + ss[p3, \[Xi]4R]) - s2*ss[\[Xi]1R, \[Xi]4R]) + 
     s1*s2*ss[p3, \[Xi]1R]*ss[\[Xi]3R, \[Xi]4R])), 
 -4*(-2*s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] - 4*s1*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] - 2*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] - 2*s1^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[p3, \[Xi]2R] - 2*s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - 4*s1*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - 2*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - 2*s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - s1^3*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - s1^2*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - s1^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + s1^3*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] + 3*s1^2*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] + 2*s1*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] + s1^3*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] + 2*s1^2*s2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] + s1*s2^2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] - s1^2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - s1^2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - s1*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - s1^2*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] - s1^2*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s2^3*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - s1^2*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - s1*s2^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1^2*s2^2*ss[\[Xi]1R, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1*s2^3*ss[\[Xi]1R, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s1^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + 3*s1^2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + 3*s1*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + s1^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] + 2*s1^2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] + s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]4R] - s1^3*s2*ss[\[Xi]1R, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] - 2*s1^2*s2^2*ss[\[Xi]1R, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] - s1*s2^3*ss[\[Xi]1R, \[Xi]3R]*
    ss[\[Xi]2R, \[Xi]4R] + ss[p1, \[Xi]3R]*
    (ss[p2, \[Xi]1R]*(-2*s2*(2*s1 + s2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] - 
       2*s1*(s1 + 2*s2)*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
       s2*(s1 + s2)^2*ss[\[Xi]2R, \[Xi]4R]) + 
     s1*(s1*ss[p2, \[Xi]4R]*(2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R] - 
         s2*ss[\[Xi]1R, \[Xi]2R]) + s2*((s1 + s2)*ss[p3, \[Xi]4R]*
          ss[\[Xi]1R, \[Xi]2R] + s2*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] - 
         (s1 + s2)*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R]))) - 
   s1^3*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
   s1^2*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
   s1^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   s1^3*s2*ss[\[Xi]1R, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + 
   s1^2*s2^2*ss[\[Xi]1R, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 
   ss[p1, \[Xi]2R]*(s2^2*ss[p1, \[Xi]3R]*
      (-2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] - 2*ss[p2, \[Xi]1R]*
        ss[p3, \[Xi]4R] + s2*ss[\[Xi]1R, \[Xi]4R]) + 
     ss[p2, \[Xi]3R]*(2*(s1^2 - s2^2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] - 
       2*(s1 + s2)^2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R] + 
       s2*(-2*(2*s1 + s2)*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 
         s2*(s1 + s2)*ss[\[Xi]1R, \[Xi]4R])) + 
     s2*(-(s1*(s1 + s2)*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R]) + 
       (s1 + s2)^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
       s1*((s1 + s2)*ss[p2, \[Xi]1R] - s1*ss[p3, \[Xi]1R])*
        ss[\[Xi]3R, \[Xi]4R]))), 
 -4*(-4*s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] - 8*s1*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[p3, \[Xi]2R] - 4*s1^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[p3, \[Xi]2R] + 4*s2^2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[p3, \[Xi]2R] - 4*s1^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - 8*s1*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - 4*s1^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] + 4*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[p3, \[Xi]2R]*
    ss[p3, \[Xi]4R] - 2*s1^3*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 2*s1^2*s2*ss[p2, \[Xi]3R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] + 2*s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]2R] - 2*s1*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] - 2*s2^3*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]3R] + 2*s1^3*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] + 4*s1^2*s2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] + 2*s1*s2^2*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]1R, \[Xi]3R] - 2*s1^2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - 2*s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - 2*s2^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]2R]*
    ss[\[Xi]1R, \[Xi]4R] - 2*s1^2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1^2*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] - 4*s1*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s2^3*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1^2*s2*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1^2*s2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s1*s2^2*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] - 2*s2^3*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 2*s1^2*s2^2*ss[\[Xi]1R, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + 2*s1*s2^3*ss[\[Xi]1R, \[Xi]4R]*
    ss[\[Xi]2R, \[Xi]3R] + s2^4*ss[\[Xi]1R, \[Xi]4R]*ss[\[Xi]2R, \[Xi]3R] + 
   2*s1^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   6*s1^2*s2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   6*s1*s2^2*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*s2^3*ss[p2, \[Xi]1R]*ss[p2, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*s1^3*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   4*s1^2*s2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*s1*s2^2*ss[p2, \[Xi]3R]*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
   s1^4*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*s1^3*s2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*s1^2*s2^2*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*s1*s2^3*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   s2^4*ss[\[Xi]1R, \[Xi]3R]*ss[\[Xi]2R, \[Xi]4R] + 
   2*ss[p1, \[Xi]3R]*(-4*s1*s2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
      ss[p3, \[Xi]2R] - 2*s2^2*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R]*
      ss[p3, \[Xi]2R] - s1^2*s2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
     s1^3*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + s1^2*s2*ss[p3, \[Xi]4R]*
      ss[\[Xi]1R, \[Xi]2R] + s1*s2^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]2R] + 
     s1*s2^2*ss[p3, \[Xi]2R]*ss[\[Xi]1R, \[Xi]4R] + 
     s1^3*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 2*s1^2*s2*ss[p3, \[Xi]1R]*
      ss[\[Xi]2R, \[Xi]4R] + 2*s1*s2^2*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
     s2^3*ss[p3, \[Xi]1R]*ss[\[Xi]2R, \[Xi]4R] + 
     ss[p2, \[Xi]1R]*(-2*s2*(2*s1 + s2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]2R] - 
       2*s1*(s1 + 2*s2)*ss[p3, \[Xi]2R]*ss[p3, \[Xi]4R] + 
       s2*(s1 + s2)^2*ss[\[Xi]2R, \[Xi]4R])) - 2*s1^3*ss[p2, \[Xi]1R]*
    ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 2*s1^2*s2*ss[p2, \[Xi]1R]*
    ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] - 2*s1^3*ss[p3, \[Xi]1R]*
    ss[p3, \[Xi]2R]*ss[\[Xi]3R, \[Xi]4R] + s1^4*ss[\[Xi]1R, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + 2*s1^3*s2*ss[\[Xi]1R, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] + 2*s1^2*s2^2*ss[\[Xi]1R, \[Xi]2R]*
    ss[\[Xi]3R, \[Xi]4R] - 2*ss[p1, \[Xi]2R]*
    (s1^3*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 2*s1^2*s2*ss[p2, \[Xi]4R]*
      ss[\[Xi]1R, \[Xi]3R] + 2*s1*s2^2*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s2^3*ss[p2, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + s1^2*s2*ss[p3, \[Xi]4R]*
      ss[\[Xi]1R, \[Xi]3R] + 2*s1*s2^2*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     s2^3*ss[p3, \[Xi]4R]*ss[\[Xi]1R, \[Xi]3R] + 
     ss[p1, \[Xi]3R]*(2*s1*(s1 + 2*s2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
       2*(s1^2 - s2^2)*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R] + 
       s2^3*ss[\[Xi]1R, \[Xi]4R]) + ss[p2, \[Xi]3R]*
      (2*(s1^2 - s2^2)*ss[p2, \[Xi]4R]*ss[p3, \[Xi]1R] + 
       s2*(-2*(2*s1 + s2)*ss[p2, \[Xi]1R]*ss[p3, \[Xi]4R] - 
         2*(2*s1 + s2)*ss[p3, \[Xi]1R]*ss[p3, \[Xi]4R] + 
         s2*(s1 + s2)*ss[\[Xi]1R, \[Xi]4R])) + s1^3*ss[p2, \[Xi]1R]*
      ss[\[Xi]3R, \[Xi]4R] + s1^2*s2*ss[p2, \[Xi]1R]*ss[\[Xi]3R, \[Xi]4R] + 
     s1*s2^2*ss[p2, \[Xi]1R]*ss[\[Xi]3R, \[Xi]4R] - 
     s1^2*s2*ss[p3, \[Xi]1R]*ss[\[Xi]3R, \[Xi]4R]))}

